Nonreciprocal transmission and fast-slow light effects in a cavity optomechanical system

We study the nonreciprocal transmission and the fast-slow light effects in a cavity optomechanical system, in which the cavity supports a clockwise and a counter-clockwise circulating optical modes, both the two modes are driven simultaneously by a strong pump field and a weak signal field. We find that when the intrinsic photon loss of the cavity is equal to the external coupling loss of the cavity, the system reveals a nonreciprocal transmission of the signal fields. However, when the intrinsic photon loss is much less than the external coupling loss, the nonreciprocity about the transmission properties almost disappears, and the nonreciprocity is shown in the group delay properties of the signal fields, and the system exhibits a nonreciprocal fast-slow light propagation phenomenon.

==> readme.txt <==
April 5, 2012

Instructions added for Optics Letters.

Placeholder DOI added below OCIS codes.

October 5, 2012 OSA - The Optical Society

This is a Beta release of OSA template and style files to run with REVTeX4-1.
Authors may use this template to prepare manuscripts in two columns for submission to OSA's journals.
Applied Optics, JOSA A, and JOSA B. A two-column manuscript with embedded figures and tables is suitable for submission.

See OSA's Optics InfoBase Author page for information on submission to other journals.

Included in this release:
- osa-revtex4-1.tex
- osa-revtex4-1.pdf
- osajnl4-1.rtx
- osajnl10pt4-1.rtx
- osajnl11pt4-1.rtx
- osajnl12pt4-1.rtx


Send feedback to beta@osa.org

For more information on REVTeX and OSA submissions see

- https://authors.aps.org/revtex4/
- http://www.opticsinfobase.org/submit/style/jrnls_style.cfm

